Stable broken H(curl) polynomial extensions and p-robust a posteriori error estimates by broken patchwise equilibration for the curl-curl problem

We study extensions of piecewise polynomial data prescribed in a patch of tetrahedra sharing an edge. We show stability in the sense that the minimizers over piecewise polynomial spaces with prescribed tangential component jumps across faces and prescribed piecewise curl in elements are subordinate in the broken energy norm to the minimizers over the broken H(curl) space with the same prescriptions. Our proofs are constructive and yield constants independent of the polynomial degree. We then detail the application of this result to the a posteriori error analysis of the curl-curl problem discretized with N\'ed\'elec finite elements of arbitrary order. The resulting estimators are reliable, locally efficient, polynomial-degree-robust, and inexpensive. They are constructed by a broken patchwise equilibration which, in particular, does not produce a globally H(curl)-conforming flux. The equilibration is only related to edge patches and can be realized without solutions of patch problems by a sweep through tetrahedra around every mesh edge. The error estimates become guaranteed when the regularity pick-up constant is explicitly known. Numerical experiments illustrate the theoretical findings.

==> figures/numerics/lshape/data/P0.dat <==
I nr_dofs  true_err  est_err  min_ratio
0 632 0.429956 0.916834 0.611878
1 713 0.390945 0.892349 0.602233
2 798 0.382188 0.874147 0.638929
3 831 0.371754 0.845564 0.629895
4 824 0.364921 0.84144 0.602497
5 1213 0.362388 0.831505 0.647181
6 1328 0.331265 0.784249 0.537835
7 1703 0.317962 0.747992 0.572996
8 2692 0.26002 0.630745 0.544218
9 3513 0.241857 0.584045 0.586989
10 6700 0.193838 0.476634 0.604161
11 10203 0.169655 0.415986 0.568724
12 15401 0.149095 0.368401 0.539435
13 25204 0.126596 0.313542 0.539204
14 36722 0.11147 0.277538 0.523741
15 51814 0.0998348 0.248703 0.511002
16 72034 0.089076 0.222821 0.51026
17 113684 0.0763134 0.190558 0.519453
18 162357 0.0677956 0.169606 0.524123
19 219857 0.0614161 0.153696 0.531364
20 292415 0.0557733 0.139858 0.519502


==> figures/numerics/lshape/data/P1.dat <==
I nr_dofs  true_err  est_err  min_ratio
0 4192 0.123928 0.290926 0.651483
1 4454 0.115859 0.281959 0.659048
2 4630 0.112725 0.274152 0.692333
3 5054 0.108993 0.2634 0.680132
4 5442 0.102853 0.251319 0.683858
5 5600 0.0979287 0.238923 0.679324
6 6730 0.0938851 0.231061 0.66899
7 7294 0.0892396 0.219006 0.679827
8 9200 0.0805478 0.198967 0.637326
9 13350 0.0714141 0.177458 0.643648
10 20084 0.0578946 0.143468 0.56301
11 37028 0.0380753 0.096805 0.510504
12 68582 0.0272327 0.0697479 0.610832
13 93558 0.0234776 0.0602964 0.58847


==> figures/numerics/lshape/data/P2.dat <==
I nr_dofs  true_err  est_err  min_ratio
0 588 0.387822 0.685153 1.06927
1 663 0.200623 0.482164 0.5981
2 1548 0.133985 0.31647 0.73057
3 2187 0.119364 0.279957 0.685927
4 3168 0.0984877 0.236784 0.68287
5 3594 0.0918739 0.220044 0.666134
6 5130 0.0736823 0.172462 0.688766
7 7188 0.063989 0.159374 0.670015
8 10644 0.050833 0.126206 0.63737
9 12621 0.0456875 0.112021 0.639957
10 17877 0.0406516 0.102049 0.635778
11 19410 0.0392921 0.100962 0.616809
12 23793 0.03323 0.0817891 0.597066
13 26997 0.0314869 0.0773172 0.645779
14 37446 0.0280862 0.0691142 0.641679
15 64017 0.0220619 0.0551883 0.636215


==> figures/numerics/lshape/data/P3.dat <==
I nr_dofs  true_err  est_err  min_ratio
0 1388 0.260434 0.451659 1.06411
1 1760 0.112713 0.261576 0.739611
2 3104 0.0765974 0.191188 0.722627
3 3872 0.0731144 0.163587 0.64557
4 8680 0.0506014 0.123257 0.640316
5 12684 0.0420035 0.103961 0.668788
6 19932 0.0348029 0.0922694 0.659253
7 28380 0.0276831 0.0723702 0.600818
8 32368 0.0265013 0.0662743 0.655134
9 43116 0.022877 0.0587781 0.631233
10 59320 0.0195445 0.0494336 0.620979


==> figures/numerics/unit_cube/data/hconv_P0.dat <==
N  true_err err_sum  err_cont min_ratio
1  1.97358  3.92172  20.7986  0.978762
2  1.63612  3.96309  29.2236  0.576858
4  0.923183 2.3016   14.542   0.489119
8  0.480403 1.21046  6.70678  0.494828
16 0.243062 0.615339 3.14951  0.497813
32 0.121937 0.309142 1.51456  0.498709


==> figures/numerics/unit_cube/data/hconv_P1.dat <==
N  true_err   err_sum   err_cont   min_ratio
1  1.34825    3.56062   19.3219    0.793884
2  0.579474   1.38825    9.67282   0.840249
4  0.169037   0.403586   2.49856   0.756159
8  0.0444412  0.104888   0.58258   0.732616
16 0.0112983  0.0264503  0.135992  0.723598
32 0.00284169 0.00662567 0.0324967 0.721952


==> figures/numerics/unit_cube/data/hconv_P2.dat <==
N true_err err_sum err_cont min_ratio
1 0.884253 1.89906 10.0873 1.04472
2 0.161785 0.380014 2.68327 0.904029
4 0.0230421 0.053195 0.334963 0.832305
8 0.00298369 0.00687261 0.0385203 0.807627
16 0.000377031 0.000868504 0.00449089 0.772843


==> figures/numerics/unit_cube/data/hconv_P3.dat <==
N true_err err_sum err_cont min_ratio
1 0.275757 0.693561 3.72195 0.915347
2 0.0371364 0.084549 0.585217 0.949541
4 0.00263141 0.00592133 0.0371331 0.903326
8 0.000170954 0.000379968 0.00213903 0.884234
16 1.08217e-05 2.38841e-05 0.000123986 0.835526


==> figures/numerics/unit_cube/data/pconv_N01.dat <==
deg true_err   err_sum     err_cont   min_ratio
0   1.97358    3.92172     20.7986    0.978762
1   1.34825    3.56062     19.3219    0.793884
2   0.884253   1.89906     10.0873    1.04472
3   0.275757   0.693561     3.72195   0.915347
4   0.189      0.400434     2.10994   1.10853
5   0.0323256  0.0791492    0.424282  0.960005
6   0.021458   0.0468297    0.246504  1.06381
7   0.00227596 0.00532044   0.0284089 1.0144


==> figures/numerics/unit_cube/data/pconv_N02.dat <==
deg true_err    err_sum     err_cont     min_ratio
0   1.63612     3.96309     29.2236      0.576858
1   0.579474    1.38825      9.67282     0.840249
2   0.161785    0.380014     2.68327     0.904029
3   0.0371364   0.084549     0.585217    0.949541
4   0.0073124   0.0165104    0.113735    0.977083
5   0.00123833  0.00278493   0.0191924   1.00177
6   0.000184453 0.000413954  0.0028317   1.00977
7   2.43932e-05 5.48053e-05  0.000376029 1.00838


==> figures/numerics/unit_cube/data/pconv_N04.dat <==
deg true_err    err_sum     err_cont     min_ratio
0   0.923183    2.3016      14.542       0.489119
1   0.169037    0.403586     2.49856     0.756159
2   0.0230421   0.053195     0.334963    0.832305
3   0.00263141  0.00592133   0.0371331   0.903326
4   0.000255299 0.000571305  0.00360393  0.92783
5   2.14241e-05 4.78089e-05  0.000300647 0.972272
6   1.58078e-06 3.52903e-06  2.22383e-05 0.98689
7   1.03767e-07 2.31989e-07  1.45833e-06 0.991723


==> figures/numerics/unit_cube/data/pconv_Nus.dat <==
deg true_err    err_sum     err_cont      min_ratio
0   0.70154     1.74459     216.377       0.446997
1   0.0927684   0.228928     29.9413      0.712415
2   0.00914444  0.0226024     2.96837     0.714657
3   0.000692001 0.00168122    0.21987     0.797818
4   4.91446e-05 0.000118348   0.0157614   0.726977
5   2.70892e-06 6.52632e-06   0.000852609 0.82635
6   1.56377e-07 3.72754e-07   4.98034e-05 0.757147
7   6.73017e-09 1.61665e-08   2.11464e-06 0.848928

